A Review on Discriminative Self-supervised Learning Methods in Computer Vision

Self-supervised learning (SSL) has rapidly emerged as a transformative approach in computer vision, enabling the extraction of rich feature representations from vast amounts of unlabeled data and reducing reliance on costly manual annotations. This review presents a comprehensive analysis of discriminative SSL methods, which focus on learning representations by solving pretext tasks that do not require human labels. The paper systematically categorizes discriminative SSL approaches into five main groups: contrastive methods, clustering methods, self-distillation methods, knowledge distillation methods, and feature decorrelation methods. For each category, the review details the underlying principles, architectural components, loss functions, and representative algorithms, highlighting their unique mechanisms and contributions to the field. Extensive comparative evaluations are provided, including linear and semi-supervised protocols on standard benchmarks such as ImageNet, as well as transfer learning performance across diverse downstream tasks. The review also discusses theoretical foundations, scalability, efficiency, and practical challenges, such as computational demands and accessibility. By synthesizing recent advancements and identifying key trends, open challenges, and future research directions, this work serves as a valuable resource for researchers and practitioners aiming to leverage discriminative SSL for robust and generalizable computer vision models.

==> COVERLETTER.txt <==
Dear Editor-in-Chief,

I am pleased to submit our manuscript entitled "A Review on Discriminative Self-supervised Learning Methods in Computer Vision" for consideration for publication. This paper presents a comprehensive and up-to-date review of discriminative self-supervised learning (SSL) methods in computer vision, covering over 90 papers published from 2017 to 2025.

In this review, we systematically categorize discriminative SSL methods into five primary groups: contrastive, clustering, self-distillation, knowledge distillation, and feature decorrelation. For each category, we provide a thorough analysis of their architectural designs, loss functions, and performance characteristics. We have compiled and analyzed a wide range of performance results across numerous standard evaluation protocols and benchmarks. Our work traces the architectural evolution of these methods, examining shifts in base networks, the progression of pretext tasks, and the development of training objectives and loss functions. Additionally, we discuss primary challenges, inherent trade-offs, and critical considerations regarding the evaluation and practical application of these techniques.

We believe this manuscript will be of significant interest to the journal's readers due to its comprehensive nature and timeliness. Self-supervised learning has rapidly emerged as a transformative approach in computer vision, and our review provides both newcomers and experienced researchers with a structured understanding of the field's development and current state. The systematic categorization and comparative analysis we offer will help researchers identify patterns, challenges, and promising directions for future work in this rapidly advancing field.

The corresponding author for this manuscript is Nikolaos Giakoumoglou (nikos@imperial.ac.uk). We confirm that this manuscript has not been published elsewhere and is not under consideration by another journal. All authors have approved the manuscript and agree with its submission to your journal.

The manuscript follows all the requirements specified in the Instructions for Authors. We have carefully checked the quality, formatting, and organization of the paper to ensure it meets the journal's standards.

Thank you for considering our submission. We look forward to your response.

Sincerely,
Nikolaos Giakoumoglou
Department of Electrical and Electronic Engineering
Imperial College London
London, UK
nikos@imperial.ac.uk
